The accretion history of high-mass stars: An ArT\'eMiS pilot study of Infrared Dark Clouds

The mass growth of protostars is a central element to the determination of fundamental stellar population properties such as the initial mass function. Constraining the accretion history of individual protostars is therefore an important aspect of star formation research. The goal of the study presented here is to determine whether high-mass (proto)stars gain their mass from a compact (<0.1pc) fixed-mass reservoir of gas, often referred to as dense cores, in which they are embedded, or whether the mass growth of high-mass stars is governed by the dynamical evolution of the parsec-scale clump that typically surrounds them. To achieve this goal, we performed a 350micron continuum mapping of 11 infrared dark clouds, along side some of their neighbouring clumps, with the ArT\'eMiS camera on APEX. By identifying about 200 compact ArT\'eMiS sources, and matching them with Herschel Hi-GAL 70micron sources, we have been able to produce mass vs. temperature diagrams. We compare the nature (i.e. starless or protostellar) and location of the ArT\'eMiS sources in these diagrams with modelled evolutionary tracks of both core-fed and clump-fed accretion scenarios. We argue that the latter provide a better agreement with the observed distribution of high-mass star-forming cores. However, a robust and definitive conclusion on the question of the accretion history of high-mass stars requires larger number statistics.

==> table2_descriptions.txt <==
! TABLE 2: CATALOGUE OF ARTEMIS SOURCES
!
! Peretto et al. "The accretion history of high-mass stars: an ArTeMiS pilot study of infrared dark clouds"
!
! Description of columns:
!
! (1)	Field name
! (2)	Source ID number
! (3)	Source galactic longitude in degrees
! (4)	Source galactic latitude in degrees
! (5)	Non-filtered ArTeMiS peak flux density in Jy/beam
! (6)	Uncertainty on non-filtered ArTeMiS peak flux density in Jy/beam
! (7)	Filtered ArTeMiS peak flux density in Jy/beam 
! (8)	Uncertainty on filtered ArTeMiS peak flux density in Jy/beam 
! (9)	Source dust temperature estimated on 0.1pc scale in Kelvin
! (10)	Uncertainty on source dust temperature estimated on 0.1pc scale in Kelvin
! (11)	Source gas mass estimated on 0.1pc scale in solar masses
! (12)	Lower bound uncertainty on the source gas mass estimated on 0.1pc scale in solar mass
! (13)	Upper bound uncertainty on the source gas mass estimated on 0.1pc scale in solar mass
! (14)	Source internal luminosity in 10^3 solar luminosity (value of 0 if no 70micron detection in Molinari et al. 2016 catalogue)
! (15)	Lower bound uncertainty on the source internal luminosity in 10^3 solar luminosity (value of 0 if no 70micron detection in Molinari et al. 2016 catalogue)
! (16)	Upper bound uncertainty on the source internal luminosity in 10^3 solar luminosity (value of 0 if no 70micron detection in Molinari et al. 2016 catalogue)
! (17)	Flag for association with a Hershel clump from Elia et al. (2017): 'y' for association, 'n' for no association
! (18)	Flag for association with a ATLASGAL clump from Csengeri et al. (2014): 'y' for association, 'n' for no association
! (19)	Flag for the presence of a visually identified peak of emission at 70micron and/or 8 micron: 'y' for the presence of a peak, 'n' for no peak
!
! (1)	 (2)	(3)		  (4)	  (5)	(6)	   (7)	 (8)   (9)	 (10)	(11)   (12)	  (13)	  (14)	  (15)	 (16) (17)(18)(19)
SDC326    1  326.7951   0.3817   17.4   5.2    9.8   2.9   35.1   7.0    3.8  - 1.6  + 2.9    1.05  - 0.32  + 0.26  y  y  y
SDC326    2  326.6328   0.5204    3.9   1.2    1.4   0.4   30.3   6.1    2.0  - 0.9  + 1.6    0.33  - 0.10  + 0.10  y  n  y
SDC326    3  326.6336   0.5288    2.6   0.8    1.0   0.3   30.4   6.1    1.4  - 0.6  + 1.1    0.00  - 0.00  + 0.00  y  y  n
SDC326    4  326.6577   0.5104    6.7   2.0    2.6   0.8   30.7   6.1    3.6  - 1.6  + 2.8    0.63  - 0.19  + 0.19  y  n  y
SDC326    5  326.6622   0.5200   24.5   7.4   11.6   3.5   37.1   7.4   11.0  - 4.6  + 8.3    9.41  - 2.80  + 2.64  y  y  y
SDC326    6  326.6584   0.5169   13.8   4.1    3.4   1.0   25.1   5.0    6.5  - 3.0  + 5.4    0.00  - 0.00  + 0.00  y  y  n
SDC326    7  326.6345   0.5327    3.3   1.0    1.6   0.5   34.6   6.9    1.7  - 0.7  + 1.4    0.87  - 0.26  + 0.24  y  y  y
SDC326    8  326.5636   0.5873    2.5   0.8    0.9   0.3   22.4   4.5    2.5  - 1.2  + 2.1    0.00  - 0.00  + 0.00  n  n  y
SDC326    9  326.6857   0.4950    3.9   1.2    1.9   0.6   28.2   5.6    3.0  - 1.4  + 2.8    0.21  - 0.07  + 0.06  y  y  y
SDC326   10  326.6272   0.5525    1.9   0.6    1.2   0.4   35.0   7.0    1.3  - 0.6  + 1.1    0.77  - 0.23  + 0.25  y  n  y
SDC326   11  326.6231   0.5626    0.9   0.3    0.6   0.2   31.0   6.2    0.8  - 0.3  + 0.6    0.00  - 0.00  + 0.00  n  n  y
SDC326   12  326.6062   0.5795    1.0   0.3    0.6   0.2   21.1   4.2    1.8  - 0.8  + 1.6    0.00  - 0.00  + 0.00  n  n  y
SDC326   13  326.7158   0.4973    2.0   0.6    1.1   0.3   28.3   5.7    1.6  - 0.7  + 1.4    0.22  - 0.07  + 0.07  y  n  y
SDC326   14  326.6294   0.5711    1.7   0.5    0.8   0.2   32.2   6.4    0.9  - 0.4  + 0.7    0.47  - 0.17  + 0.15  y  n  y
SDC326   15  326.6168   0.5819    2.3   0.7    1.2   0.4   22.7   4.5    2.9  - 1.4  + 2.5    0.00  - 0.00  + 0.00  y  n  n
SDC326   16  326.4737   0.7022  136.7  41.0   67.1  20.1   44.2   8.8   47.5  -20.7  +34.1    9.39  - 2.82  + 2.42  y  y  y
SDC326   17  326.4747   0.6941   28.8   8.6   12.9   3.9   31.2   6.2   16.8  - 7.2  +12.2    3.94  - 1.18  + 1.09  y  n  y
SDC326   18  326.4732   0.6984   41.6  12.5    2.8   0.8   28.5   5.7    4.4  - 1.9  + 3.3    0.00  - 0.00  + 0.00  y  y  y
SDC326   19  326.6335   0.5731    3.9   1.2    2.0   0.6   35.2   7.0    2.2  - 1.0  + 1.6    0.81  - 0.25  + 0.22  y  n  y
SDC326   20  326.4799   0.6926    8.8   2.6    1.3   0.4   24.5   4.9    2.7  - 1.3  + 2.6    0.00  - 0.00  + 0.00  y  n  y
SDC326   21  326.6369   0.6017   11.5   3.5    3.5   1.1   24.1   4.8    7.6  - 3.7  + 6.5    0.41  - 0.25  + 0.34  n  n  y
SDC326   22  326.6312   0.6015   11.2   3.4    3.1   0.9   26.1   5.2    5.7  - 2.6  + 4.4    0.13  - 0.05  + 0.06  n  n  y
SDC326   23  326.6342   0.5965   10.2   3.1    2.7   0.8   15.5   3.1   17.8  - 9.6  +20.8    0.00  - 0.00  + 0.00  n  n  n
SDC326   24  326.6368   0.5890    7.2   2.2    2.5   0.8   23.0   4.6    6.0  - 2.6  + 5.3    0.00  - 0.00  + 0.00  n  n  y
SDC326   25  326.6304   0.5945    7.7   2.3    1.4   0.4   21.1   4.2    3.9  - 1.8  + 3.7    0.00  - 0.00  + 0.00  n  n  n
SDC326   26  326.6201   0.5867    3.2   1.0    1.3   0.4   21.5   4.3    3.4  - 1.6  + 3.0    0.00  - 0.00  + 0.00  y  y  n
SDC326   27  326.6287   0.5828    3.2   1.0    1.2   0.4   23.1   4.6    2.8  - 1.3  + 2.4    0.00  - 0.00  + 0.00  y  y  y
SDC326   28  326.6309   0.5873    4.4   1.3    1.0   0.3   22.9   4.6    2.4  - 1.2  + 2.3    0.00  - 0.00  + 0.00  y  n  y
SDC326   29  326.6313   0.5908    5.0   1.5    1.0   0.3   23.5   4.7    2.2  - 1.0  + 1.8    0.00  - 0.00  + 0.00  n  n  y
SDC326   30  326.6225   0.5846    3.0   0.9    0.9   0.3   22.4   4.5    2.1  - 1.0  + 1.9    0.00  - 0.00  + 0.00  y  y  y
SDC326   31  326.6297   0.5796    1.3   0.4    0.6   0.2   22.9   4.6    1.3  - 0.6  + 1.2    0.00  - 0.00  + 0.00  y  n  y
SDC326   32  326.6699   0.5532   44.3  13.3   20.6   6.2   36.3   7.3   20.4  - 8.4  +15.6    4.19  - 1.27  + 1.10  y  y  y
SDC326   33  326.6733   0.5592   10.2   3.1    1.1   0.3   27.2   5.4    1.9  - 0.8  + 1.5    0.00  - 0.00  + 0.00  y  n  y
SDC326   34  326.6162   0.6024    3.1   0.9    1.2   0.4   21.6   4.3    3.3  - 1.5  + 3.4    0.00  - 0.00  + 0.00  n  n  n
SDC326   35  326.6928   0.5430    2.9   0.9    0.9   0.3   25.5   5.1    1.7  - 0.8  + 1.6    0.00  - 0.00  + 0.00  y  y  y
SDC326   36  326.6046   0.6205    6.4   1.9    2.2   0.7   22.6   4.5    5.7  - 2.6  + 5.2    0.08  - 0.02  + 0.02  y  n  y
SDC326   37  326.5973   0.6202    5.9   1.8    2.1   0.6   16.7   3.3   10.7  - 5.1  +12.4    0.00  - 0.00  + 0.00  y  n  n
SDC326   38  326.6030   0.6177    5.4   1.6    1.4   0.4   16.5   3.3    7.2  - 3.5  + 8.8    0.00  - 0.00  + 0.00  y  n  n
SDC326   39  326.5891   0.6201    3.1   0.9    1.3   0.4   17.2   3.4    5.6  - 2.6  + 5.7    0.00  - 0.00  + 0.00  n  n  n
SDC326   40  326.6083   0.6169    4.4   1.3    1.1   0.3   17.2   3.4    5.3  - 2.6  + 5.2    0.00  - 0.00  + 0.00  y  n  y
SDC326   41  326.6020   0.6139    3.1   0.9    1.1   0.3   20.9   4.2    3.3  - 1.6  + 3.0    0.12  - 0.04  + 0.04  y  n  y
SDC326   42  326.6244   0.6021    4.5   1.4    0.9   0.3   19.9   4.0    2.9  - 1.4  + 2.8    0.00  - 0.00  + 0.00  n  n  n
SDC326   43  326.6086   0.6126    2.2   0.7    0.6   0.2   17.8   3.6    2.6  - 1.2  + 2.7    0.00  - 0.00  + 0.00  y  n  y
SDC326   44  326.6812   0.5589    4.5   1.4    0.7   0.2   21.5   4.3    2.0  - 0.9  + 1.8    0.00  - 0.00  + 0.00  y  y  n
SDC326   45  326.6754   0.5633    4.3   1.3    0.7   0.2   20.0   4.0    2.2  - 1.0  + 2.1    0.00  - 0.00  + 0.00  y  n  y
SDC326   46  326.6147   0.6117    2.2   0.7    0.6   0.2   18.6   3.7    2.2  - 1.0  + 2.0    0.00  - 0.00  + 0.00  y  n  y
SDC326   47  326.7444   0.5131    1.9   0.6    1.0   0.3   22.0   4.4    2.7  - 1.2  + 2.3    0.00  - 0.00  + 0.00  y  n  y
SDC326   48  326.6804   0.5646    8.8   2.6    2.4   0.7   18.0   3.6   10.2  - 5.0  +10.5    0.00  - 0.00  + 0.00  y  y  y
SDC326   49  326.6246   0.6077    7.1   2.1    1.1   0.3   25.2   5.0    2.2  - 1.0  + 1.9    0.00  - 0.00  + 0.00  y  y  y
SDC326   50  326.6197   0.6115    3.7   1.1    0.6   0.2   22.8   4.6    1.4  - 0.6  + 1.3    0.00  - 0.00  + 0.00  y  n  n
SDC326   51  326.6161   0.6167    5.4   1.6    1.5   0.5   26.4   5.3    2.6  - 1.1  + 2.2    0.15  - 0.04  + 0.04  y  n  y
SDC326   52  326.6847   0.5651    7.2   2.2    1.6   0.5   24.4   4.9    3.3  - 1.4  + 3.2    0.10  - 0.03  + 0.03  y  y  y
SDC326   53  326.6947   0.5696    5.6   1.7    1.6   0.5   19.4   3.9    5.4  - 2.7  + 5.2    0.00  - 0.00  + 0.00  y  n  y
SDC326   54  326.6970   0.5733    3.2   1.0    1.0   0.3   20.0   4.0    3.4  - 1.6  + 2.8    0.00  - 0.00  + 0.00  y  y  y
SDC326   55  326.6123   0.6223    4.1   1.2    1.2   0.4   17.3   3.5    5.3  - 2.7  + 5.5    0.00  - 0.00  + 0.00  y  n  y
SDC326   56  326.6123   0.6198    4.8   1.4    1.0   0.3   18.5   3.7    4.0  - 2.0  + 4.3    0.00  - 0.00  + 0.00  y  n  n
SDC326   57  326.6086   0.6224    4.0   1.2    0.8   0.2   17.3   3.5    4.0  - 2.0  + 4.1    0.00  - 0.00  + 0.00  y  n  n
SDC326   58  326.6273   0.6107   17.1   5.1    5.5   1.7   35.8   7.2    5.5  - 2.2  + 4.2    4.16  - 1.17  + 1.13  y  y  y
SDC326   59  326.6277   0.6142    9.3   2.8    0.9   0.3   29.2   5.8    1.3  - 0.6  + 1.1    0.00  - 0.00  + 0.00  y  y  y
SDC326   60  326.6764   0.5723    2.8   0.8    0.7   0.2   21.9   4.4    2.0  - 0.9  + 1.8    0.00  - 0.00  + 0.00  y  n  n
SDC326   61  326.6559   0.5912   27.7   8.3    8.7   2.6   46.4   9.3    5.5  - 2.2  + 4.0    4.47  - 1.51  + 1.56  y  y  y
SDC326   62  326.6606   0.5930   28.3   8.5    6.5   2.0   50.8  10.2    3.9  - 1.7  + 2.9   17.08  - 4.94  + 4.64  y  y  y
SDC326   63  326.6565   0.5969   29.5   8.9    5.5   1.7   45.2   9.0    3.9  - 1.8  + 2.6    3.52  - 1.23  + 1.21  y  y  n
SDC326   64  326.6497   0.6046   16.3   4.9    5.2   1.6   43.5   8.7    4.0  - 1.7  + 2.6    3.05  - 1.29  + 1.33  n  n  y
SDC326   65  326.6511   0.5973   19.0   5.7    3.3   1.0   45.9   9.2    2.3  - 1.0  + 1.7    8.26  - 2.45  + 2.46  y  n  y
SDC326   66  326.6588   0.5992   21.6   6.5    2.8   0.8   37.8   7.6    2.5  - 1.0  + 2.1    0.00  - 0.00  + 0.00  y  n  n
SDC326   67  326.6380   0.6063   11.1   3.3    1.0   0.3   22.8   4.6    2.3  - 1.0  + 2.3    0.46  - 1.31  + 1.19  y  n  n
SDC326   68  326.6427   0.6043    8.4   2.5    0.7   0.2   27.8   5.6    1.1  - 0.5  + 1.0    0.31  - 0.34  + 0.38  y  n  y
SDC326   69  326.6852   0.5735    4.4   1.3    1.3   0.4   22.5   4.5    3.2  - 1.5  + 3.0    0.00  - 0.00  + 0.00  y  n  n
SDC326   70  326.6406   0.6124   50.4  15.1   21.1   6.3   27.8   5.6   34.7  -15.2  +25.6    1.05  - 0.33  + 0.29  y  y  y
SDC326   71  326.6416   0.6081   18.4   5.5    1.1   0.3   18.1   3.6    4.4  - 2.0  + 4.4    0.00  - 0.00  + 0.00  y  y  y
SDC326   72  326.6238   0.6210    1.9   0.6    0.7   0.2   25.5   5.1    1.3  - 0.6  + 1.1    0.00  - 0.00  + 0.00  n  n  n
SDC326   73  326.6798   0.5814    1.8   0.5    0.6   0.2   19.1   3.8    2.3  - 1.0  + 2.4    0.00  - 0.00  + 0.00  n  n  n
SDC326   74  326.6163   0.6306    1.1   0.3    0.7   0.2   18.3   3.7    2.8  - 1.3  + 2.9    0.00  - 0.00  + 0.00  y  n  n
SDC326   75  326.6655   0.5962   10.7   3.2    1.8   0.5   40.4   8.1    1.5  - 0.7  + 1.2    0.00  - 0.00  + 0.00  y  n  y
SDC326   76  326.6360   0.6184   14.7   4.4    1.9   0.6   22.0   4.4    4.9  - 2.2  + 4.1    0.00  - 0.00  + 0.00  y  n  n
SDC326   77  326.6999   0.5694    3.1   0.9    1.1   0.3   20.3   4.1    3.5  - 1.7  + 3.6    0.00  - 0.00  + 0.00  y  y  y
SDC326   78  326.6158   0.6364    1.7   0.5    1.0   0.3   17.0   3.4    4.8  - 2.4  + 5.5    0.00  - 0.00  + 0.00  y  n  n
SDC326   79  326.6203   0.6319    1.2   0.4    0.6   0.2   18.4   3.7    2.6  - 1.2  + 2.8    0.00  - 0.00  + 0.00  y  n  n
SDC326   80  326.6399   0.6214   12.3   3.7    2.3   0.7   24.7   4.9    4.7  - 2.1  + 3.9    0.28  - 0.09  + 0.08  y  n  y
SDC326   81  326.6372   0.6267   10.8   3.2    1.9   0.6   18.3   3.7    7.4  - 3.3  + 7.9    0.00  - 0.00  + 0.00  y  n  n
SDC326   82  326.6897   0.5814    2.0   0.6    0.7   0.2   20.0   4.0    2.4  - 1.1  + 2.3    0.00  - 0.00  + 0.00  n  n  y
SDC326   83  326.6467   0.6151   18.7   5.6    2.2   0.7   21.0   4.2    6.5  - 3.1  + 5.3    0.00  - 0.00  + 0.00  y  n  n
SDC326   84  326.6541   0.6197   11.2   3.4    2.0   0.6   24.4   4.9    4.1  - 1.8  + 3.6    0.00  - 0.00  + 0.00  y  y  n
SDC326   85  326.6563   0.6247    9.0   2.7    1.8   0.5   19.6   3.9    6.5  - 3.2  + 7.1    0.00  - 0.00  + 0.00  y  n  n
SDC326   86  326.6507   0.6188   10.6   3.2    1.8   0.5   21.6   4.3    4.8  - 2.4  + 4.8    0.00  - 0.00  + 0.00  y  y  n
SDC326   87  326.6620   0.6163    5.3   1.6    1.4   0.4   23.0   4.6    3.3  - 1.5  + 3.1    0.00  - 0.00  + 0.00  y  n  y
SDC326   88  326.6586   0.6203    7.1   2.1    1.1   0.3   21.5   4.3    2.8  - 1.3  + 3.0    0.00  - 0.00  + 0.00  y  n  n
SDC326   89  326.6522   0.6282    4.6   1.4    1.0   0.3   20.4   4.1    3.1  - 1.4  + 2.7    0.00  - 0.00  + 0.00  y  n  n
SDC326   90  326.6560   0.6078    6.9   2.1    1.9   0.6   38.3   7.7    1.8  - 0.8  + 1.2    1.31  - 0.45  + 0.42  n  n  y
SDC326   91  326.6566   0.6128    7.4   2.2    1.5   0.5   31.8   6.4    1.9  - 0.8  + 1.5    2.88  - 0.84  + 0.87  y  n  n
SDC326   92  326.6512   0.6121    8.6   2.6    0.7   0.2   19.2   3.8    2.4  - 1.1  + 2.5    0.00  - 0.00  + 0.00  y  n  y
SDC326   93  326.6294   0.6300    2.4   0.7    0.9   0.3   19.1   3.8    3.3  - 1.6  + 3.3    0.00  - 0.00  + 0.00  n  n  n
SDC326   94  326.6675   0.6044    1.8   0.5    0.5   0.2   39.2   7.8    0.5  - 0.2  + 0.3    0.00  - 0.00  + 0.00  n  n  y
SDC326   95  326.6328   0.6371    3.0   0.9    1.5   0.5   19.5   3.9    5.2  - 2.5  + 5.6    0.02  - 0.01  + 0.01  y  n  y
SDC326   96  326.6689   0.6093    0.8   0.2    0.6   0.2   33.8   6.8    0.6  - 0.3  + 0.5    0.00  - 0.00  + 0.00  n  n  n
SDC326   97  326.6419   0.6310   10.4   3.1    3.3   1.0   23.6   4.7    7.8  - 3.5  + 6.6    0.14  - 0.07  + 0.07  y  n  y
SDC326   98  326.7077   0.5815    2.6   0.8    1.6   0.5   26.5   5.3    2.8  - 1.2  + 2.3    0.15  - 0.05  + 0.04  y  n  y
SDC326   99  326.6414   0.6360   10.8   3.2    4.9   1.5   24.2   4.8   10.7  - 4.9  + 9.8    0.26  - 0.08  + 0.07  y  n  y
SDC326  100  326.6422   0.6388    4.6   1.4    1.3   0.4   19.4   3.9    4.6  - 2.3  + 3.9    0.00  - 0.00  + 0.00  y  n  n
SDC326  101  326.6209   0.6523    1.2   0.4    1.0   0.3   16.0   3.2    5.9  - 2.9  + 7.3    0.00  - 0.00  + 0.00  y  y  n
SDC326  102  326.6835   0.6057    1.3   0.4    0.7   0.2   25.0   5.0    1.4  - 0.6  + 1.1    0.12  - 0.03  + 0.03  y  n  y
SDC326  103  326.6259   0.6528    1.4   0.4    1.0   0.3   19.0   3.8    3.7  - 1.7  + 4.0    0.02  - 0.01  + 0.01  y  y  y
SDC326  104  326.6722   0.6174    0.8   0.2    0.7   0.2   31.4   6.3    0.9  - 0.4  + 0.6    0.40  - 0.12  + 0.13  n  n  y
SDC326  105  326.6570   0.6305    2.5   0.8    0.7   0.2   19.3   3.9    2.2  - 1.0  + 2.3    0.00  - 0.00  + 0.00  n  n  n
SDC326  106  326.6814   0.6342    1.9   0.6    0.8   0.2   21.6   4.3    2.2  - 1.0  + 2.2    0.00  - 0.00  + 0.00  y  n  n
SDC326  107  326.7360   0.5902    3.3   1.0    1.1   0.3   20.2   4.0    3.4  - 1.7  + 3.1    0.00  - 0.00  + 0.00  y  y  y
SDC326  108  326.7238   0.6126   38.0  11.4   18.6   5.6   45.3   9.1   13.0  - 5.4  + 9.0   36.68  -10.66  + 9.88  y  y  y
SDC326  109  326.7213   0.6151   22.1   6.6    5.8   1.7   35.6   7.1    5.9  - 2.5  + 4.6    0.00  - 0.00  + 0.00  y  y  y
SDC326  110  326.7271   0.6177   13.1   3.9    3.6   1.1   54.8  11.0    1.9  - 0.8  + 1.3   28.31  - 8.53  + 7.51  y  y  y
SDC326  111  326.6476   0.6814    2.0   0.6    1.0   0.3   16.0   3.2    5.6  - 2.9  + 7.1    0.00  - 0.00  + 0.00  y  y  n
SDC326  112  326.6451   0.6838    2.1   0.6    1.2   0.4   15.5   3.1    7.2  - 3.7  + 8.5    0.01  - 0.00  + 0.00  y  y  y
SDC326  113  326.7272   0.6217    8.3   2.5    3.0   0.9   32.2   6.4    3.8  - 1.7  + 2.6    0.00  - 0.00  + 0.00  y  n  n
SDC326  114  326.6478   0.6901    1.9   0.6    0.8   0.2   15.4   3.1    5.5  - 2.8  + 6.6    0.00  - 0.00  + 0.00  y  n  n
SDC326  115  326.6651   0.6739    2.9   0.9    1.3   0.4   16.2   3.2    7.1  - 3.4  + 7.6    0.00  - 0.00  + 0.00  y  y  y
SDC326  116  326.6640   0.6801    2.5   0.8    1.2   0.4   21.2   4.2    3.3  - 1.5  + 3.1    0.04  - 0.01  + 0.01  y  y  y
SDC326  117  326.6527   0.7357    2.3   0.7    0.9   0.3   16.9   3.4    4.3  - 2.0  + 4.8    0.00  - 0.00  + 0.00  n  n  y
SDC326  118  326.6651   0.7265    1.5   0.5    0.8   0.2   16.9   3.4    3.8  - 1.8  + 4.8    0.00  - 0.00  + 0.00  n  n  y
SDC326  119  326.6468   0.7481   17.1   5.1    6.8   2.0   29.0   5.8   10.0  - 4.6  + 8.1    0.99  - 0.30  + 0.26  y  y  y
SDC326  120  326.6421   0.7588    1.1   0.3    0.6   0.2   22.3   4.5    1.6  - 0.7  + 1.6    0.31  - 0.10  + 0.09  n  n  y
SDC326  121  326.6829   0.7375    1.7   0.5    1.1   0.3   18.1   3.6    4.4  - 2.1  + 4.8    0.02  - 0.01  + 0.00  y  n  y
SDC326  122  326.6250   0.7838    0.6   0.2    0.7   0.2   15.8   3.2    4.1  - 2.0  + 4.6    0.00  - 0.00  + 0.00  y  n  n
SDC326  123  326.6083   0.7984   27.7   8.3   16.3   4.9   29.8   6.0   23.1  -10.6  +17.9    1.77  - 0.52  + 0.48  y  y  y
SDC326  124  326.6087   0.8017    9.2   2.8    2.5   0.8   31.0   6.2    3.2  - 1.3  + 2.4    0.41  - 0.15  + 0.14  y  y  y
SDC326  125  326.6149   0.7978    3.2   1.0    0.9   0.3   25.6   5.1    1.7  - 0.7  + 1.4    0.12  - 0.06  + 0.07  y  n  y
SDC326  126  326.6143   0.8101    3.5   1.1    1.3   0.4   20.0   4.0    4.4  - 2.1  + 4.1    0.05  - 0.02  + 0.01  y  n  y
SDC326  127  326.6193   0.8185    2.3   0.7    1.0   0.3   18.6   3.7    3.8  - 1.8  + 3.7    0.02  - 0.01  + 0.00  y  n  y
SDC326  128  326.6245   0.8228    2.8   0.8    1.5   0.5   19.7   3.9    5.1  - 2.5  + 4.7    0.03  - 0.01  + 0.01  y  n  y
SDC326  129  326.6259   0.8337    7.5   2.2    3.6   1.1   22.7   4.5    8.7  - 4.2  + 7.6    0.20  - 0.06  + 0.05  y  y  y
SDC328    1  328.1853  -0.5874    1.7   0.5    1.8   0.5   26.9   5.4    3.3  - 1.5  + 2.9    0.00  - 0.00  + 0.00  n  n  n
SDC328    2  328.2072  -0.5866    4.7   1.4    1.9   0.6   25.2   5.0    4.0  - 1.8  + 3.9    0.00  - 0.00  + 0.00  y  y  n
SDC328    3  328.2183  -0.5912    6.6   2.0    3.3   1.0   20.6   4.1   10.8  - 5.2  +10.3    0.00  - 0.00  + 0.00  y  y  n
SDC328    4  328.2247  -0.5955    2.6   0.8    1.4   0.4   23.4   4.7    3.5  - 1.6  + 2.9    0.00  - 0.00  + 0.00  y  n  n
SDC328    5  328.1913  -0.5581    3.5   1.1    2.8   0.8   37.1   7.4    3.1  - 1.4  + 2.3    4.38  - 1.14  + 1.34  y  n  n
SDC328    6  328.2222  -0.5646   -0.8  -0.2    1.4   0.4   20.6   4.1    4.6  - 2.2  + 4.0    0.00  - 0.00  + 0.00  n  n  y
SDC328    7  328.2238  -0.5533    8.8   2.6    3.4   1.0   14.7   2.9   26.2  -13.2  +37.7    0.00  - 0.00  + 0.00  y  n  n
SDC328    8  328.2213  -0.5517    8.9   2.7    3.5   1.1   14.6   2.9   28.9  -14.7  +35.3    0.00  - 0.00  + 0.00  y  n  n
SDC328    9  328.2356  -0.5627    5.3   1.6    1.7   0.5   17.2   3.4    8.7  - 4.3  +10.0    0.00  - 0.00  + 0.00  n  n  n
SDC328   10  328.2373  -0.5597    8.7   2.6    2.0   0.6   23.2   4.6    5.0  - 2.2  + 4.7    0.08  - 0.02  + 0.02  n  n  y
SDC328   11  328.2472  -0.5571    9.9   3.0    2.7   0.8   24.7   4.9    5.7  - 2.5  + 4.6    0.23  - 0.06  + 0.07  y  n  y
SDC328   12  328.2274  -0.5439    7.8   2.3    1.5   0.5   19.0   3.8    5.9  - 2.8  + 6.6    0.00  - 0.00  + 0.00  y  n  n
SDC328   13  328.2359  -0.5475   93.4  28.0   42.7  12.8   39.7   7.9   39.9  -18.7  +30.2    8.48  - 2.39  + 2.54  y  y  y
SDC328   14  328.2390  -0.5419   22.2   6.7    4.0   1.2   33.2   6.6    5.3  - 2.3  + 4.1    0.00  - 0.00  + 0.00  y  n  n
SDC328   15  328.2653  -0.5560    2.2   0.7    1.4   0.4   20.8   4.2    4.8  - 2.2  + 4.5    0.00  - 0.00  + 0.00  n  n  y
SDC328   16  328.2522  -0.5438   -0.5  -0.2    1.6   0.5   29.3   5.9    2.5  - 1.1  + 2.1    0.29  - 0.14  + 0.16  n  n  y
SDC328   17  328.2406  -0.5266    9.2   2.8    2.2   0.7   36.3   7.3    2.3  - 1.1  + 1.7    0.00  - 0.00  + 0.00  n  n  n
SDC328   18  328.2487  -0.5281   11.1   3.3    1.9   0.6   44.4   8.9    1.5  - 0.7  + 1.0    0.00  - 0.00  + 0.00  y  n  n
SDC328   19  328.2537  -0.5321  130.4  39.1   62.5  18.8   71.3  14.3   26.1  -10.8  +16.0   53.93  -14.68  +16.65  y  y  y
SDC328   20  328.2589  -0.5286   35.1  10.5    4.9   1.5   55.9  11.2    2.7  - 1.1  + 1.7    0.00  - 0.00  + 0.00  y  n  n
SDC328   21  328.2776  -0.5491    6.0   1.8    2.1   0.6   19.0   3.8    8.3  - 4.0  + 8.4    0.00  - 0.00  + 0.00  y  y  y
SDC328   22  328.2715  -0.5447    3.1   0.9    1.5   0.5   21.0   4.2    5.1  - 2.4  + 4.4    0.00  - 0.00  + 0.00  y  n  y
SDC328   23  328.2672  -0.5382    4.6   1.4    2.6   0.8   18.2   3.6   12.1  - 5.8  +14.3    0.00  - 0.00  + 0.00  y  n  y
SDC328   24  328.2816  -0.5511    3.7   1.1    1.6   0.5   23.9   4.8    3.7  - 1.6  + 3.0    0.13  - 0.04  + 0.05  y  y  n
SDC328   25  328.2986  -0.5640    3.1   0.9    1.8   0.5   22.8   4.6    4.9  - 2.3  + 4.2    0.07  - 0.02  + 0.02  y  n  y
SDC328   26  328.2670  -0.5291    4.7   1.4    2.2   0.7   30.3   6.1    3.3  - 1.4  + 2.8    1.41  - 0.41  + 0.42  y  n  y
SDC328   27  328.2631  -0.5237   12.8   3.8    4.0   1.2   30.9   6.2    6.0  - 2.8  + 4.1    3.35  - 1.06  + 1.43  y  n  n
SDC328   28  328.2952  -0.5474    4.9   1.5    2.0   0.6   14.4   2.9   17.2  - 8.8  +22.1    0.00  - 0.00  + 0.00  y  y  n
SDC328   29  328.2845  -0.5098    8.0   2.4    3.8   1.1   19.0   3.8   15.3  - 7.5  +14.9    0.02  - 0.01  + 0.01  y  y  y
SDC328   30  328.3351  -0.5273    9.6   2.9    4.0   1.2   28.3   5.7    6.7  - 3.0  + 5.5    0.71  - 0.19  + 0.22  y  y  y
SDC328   31  328.3343  -0.5196    4.0   1.2    1.7   0.5   21.0   4.2    5.5  - 2.6  + 4.9    0.11  - 0.03  + 0.04  y  n  y
SDC340    1  340.8780  -1.0185    2.8   0.8    1.9   0.6   32.1   6.4    1.7  - 0.7  + 1.3    0.35  - 0.11  + 0.10  y  n  y
SDC340    2  340.8996  -1.0417    1.8   0.5    0.9   0.3   25.8   5.2    1.3  - 0.6  + 1.1    0.10  - 0.03  + 0.03  y  n  y
SDC340    3  340.9042  -1.0365    4.0   1.2    1.9   0.6   19.5   3.9    5.1  - 2.5  + 5.5    0.00  - 0.00  + 0.00  y  y  n
SDC340    4  340.9103  -1.0311    3.4   1.0    1.9   0.6   16.3   3.3    8.1  - 4.0  + 9.6    0.00  - 0.00  + 0.00  y  y  y
SDC340    5  340.9045  -1.0208    1.8   0.5    1.1   0.3   21.9   4.4    2.2  - 1.0  + 2.0    0.00  - 0.00  + 0.00  n  n  y
SDC340    6  340.9160  -1.0350    1.7   0.5    1.0   0.3   17.1   3.4    3.5  - 1.7  + 3.8    0.00  - 0.00  + 0.00  n  n  y
SDC340    7  340.9257  -1.0435    3.1   0.9    1.4   0.4   16.4   3.3    5.7  - 2.7  + 6.5    0.00  - 0.00  + 0.00  n  y  n
SDC340    8  340.9376  -1.0555    1.9   0.6    0.9   0.3   17.8   3.6    3.1  - 1.6  + 3.2    0.00  - 0.00  + 0.00  y  n  n
SDC340    9  340.9440  -1.0586    3.9   1.2    1.7   0.5   16.4   3.3    7.0  - 3.7  + 7.9    0.00  - 0.00  + 0.00  y  y  n
SDC340   10  340.9562  -1.0108    3.8   1.1    2.2   0.7   19.8   4.0    5.4  - 2.6  + 5.3    0.02  - 0.01  + 0.01  y  y  y
SDC340   11  340.9699  -1.0213   92.9  27.9   51.3  15.4   32.6   6.5   46.2  -20.7  +39.3    4.56  - 1.35  + 1.23  y  y  y
SDC343    1  343.6497  -0.1834    6.5   2.0    3.9   1.2   35.4   7.1    4.3  - 1.9  + 3.6    1.09  - 0.32  + 0.33  y  y  y
SDC343    2  343.7208  -0.2228   18.7   5.6    7.4   2.2   36.2   7.2    7.4  - 3.2  + 5.9    6.74  - 1.91  + 1.89  y  y  y
SDC343    3  343.7244  -0.2154    6.4   1.9    1.6   0.5   23.1   4.6    3.8  - 1.8  + 3.4    0.00  - 0.00  + 0.00  y  n  n
SDC343    4  343.7043  -0.1932    1.2   0.4    1.2   0.4   13.0   2.6   13.8  - 7.4  +22.2    0.00  - 0.00  + 0.00  n  n  y
SDC343    5  343.7274  -0.2016    3.3   1.0    1.6   0.5   30.8   6.2    2.3  - 1.0  + 2.0    0.45  - 0.13  + 0.12  y  y  y
SDC343    6  343.7210  -0.1832    4.9   1.5    1.9   0.6   25.1   5.0    3.8  - 1.8  + 3.2    0.30  - 0.09  + 0.08  y  y  y
SDC343    7  343.7234  -0.1807    5.8   1.7    1.8   0.5   25.6   5.1    3.8  - 1.7  + 3.1    0.46  - 0.13  + 0.13  y  y  y
SDC343    8  343.7797  -0.2350   11.6   3.5    5.7   1.7   30.8   6.2    7.8  - 3.6  + 6.2    1.34  - 0.39  + 0.40  y  y  y
SDC343    9  343.7793  -0.2290    5.4   1.6    1.9   0.6   27.2   5.4    3.3  - 1.6  + 2.8    0.21  - 0.06  + 0.06  y  n  y
SDC343   10  343.7566  -0.1617  141.8  42.5   80.8  24.2   41.3   8.3   69.6  -30.0  +50.3   12.10  - 3.57  + 3.47  y  y  y
SDC343   11  343.7528  -0.1540    3.6   1.1    2.0   0.6   27.9   5.6    3.5  - 1.5  + 3.2    8.44  - 2.49  + 3.03  y  n  y
SDC343   12  343.7498  -0.1424    3.8   1.1    3.3   1.0   22.0   4.4    9.4  - 4.7  + 8.0    0.05  - 0.01  + 0.02  y  y  y
SDC343   13  343.7380  -0.1096   12.4   3.7    5.6   1.7   22.9   4.6   14.4  - 6.3  +12.9    0.15  - 0.04  + 0.04  y  y  y
SDC345    1  344.9146  -0.2289    4.5   1.4    1.9   0.6   27.4   5.5    3.8  - 1.6  + 3.0    0.61  - 0.18  + 0.18  y  n  y
SDC345    2  344.9754  -0.2918    2.0   0.6    1.0   0.3   14.0   2.8   10.0  - 5.0  +12.6    0.00  - 0.00  + 0.00  y  y  y
SDC345    3  344.9887  -0.2776    8.3   2.5    2.9   0.9   35.7   7.1    3.5  - 1.5  + 2.7    4.98  - 1.52  + 1.51  y  y  y
SDC345    4  344.9841  -0.2655    4.0   1.2    1.1   0.3   24.9   5.0    2.7  - 1.2  + 2.2    0.00  - 0.00  + 0.00  y  n  n
SDC345    5  344.9884  -0.2655    4.3   1.3    1.0   0.3   30.9   6.2    1.6  - 0.7  + 1.3    0.00  - 0.00  + 0.00  y  n  n
SDC345    6  344.9969  -0.2763    4.3   1.3    1.4   0.4   25.0   5.0    3.6  - 1.7  + 2.9    0.00  - 0.00  + 0.00  y  n  y
SDC345    7  344.9988  -0.2689    5.3   1.6    1.9   0.6   29.8   6.0    3.2  - 1.3  + 2.2    0.00  - 0.00  + 0.00  y  n  n
SDC345    8  345.0006  -0.2318   18.4   5.5    3.6   1.1   23.0   4.6   10.8  - 5.2  + 9.6    0.00  - 0.00  + 0.00  y  n  n
SDC345    9  344.9991  -0.2273   41.3  12.4    3.0   0.9   44.6   8.9    2.7  - 1.1  + 1.9    0.00  - 0.00  + 0.00  y  y  y
SDC345   10  345.0022  -0.2236  166.5  50.0   69.2  20.8   73.7  14.7   29.6  -12.3  +17.8   74.63  -22.85  +22.00  y  y  y
SDC345   11  345.0061  -0.2269   45.8  13.7    3.5   1.1  123.6  24.7    0.8  - 0.3  + 0.5    0.00  - 0.00  + 0.00  y  y  y
SDC345   12  345.0012  -0.2163   16.8   5.0    1.3   0.4   30.8   6.2    2.0  - 0.9  + 1.7    0.00  - 0.00  + 0.00  y  n  n
SDC345   13  345.0143  -0.2252    8.5   2.6    1.5   0.5   26.1   5.2    3.3  - 1.5  + 2.8    0.00  - 0.00  + 0.00  n  n  n
SDC345   14  345.0245  -0.2220    5.0   1.5    1.0   0.3   18.0   3.6    5.0  - 2.3  + 5.3    0.00  - 0.00  + 0.00  y  n  n
SDC345   15  345.0572  -0.2234    2.5   0.8    1.1   0.3   20.6   4.1    4.2  - 1.9  + 4.2    0.05  - 0.02  + 0.02  y  y  y
SDC345   16  345.0592  -0.2094    3.8   1.1    1.4   0.4   23.2   4.6    4.0  - 2.0  + 3.2    0.23  - 0.07  + 0.07  y  n  y
SDC345   17  345.0596  -0.1964    3.3   1.0    1.1   0.3   13.3   2.7   13.2  - 6.6  +18.1    0.00  - 0.00  + 0.00  y  n  n
SDC345   18  345.0724  -0.1940    3.7   1.1    1.2   0.4   11.9   2.4   20.6  -11.2  +32.4    0.00  - 0.00  + 0.00  y  y  y
SDC345   19  345.1295  -0.1747   14.1   4.2    6.7   2.0   27.8   5.6   12.7  - 5.2  + 9.5    0.81  - 0.24  + 0.25  y  y  y

